Anomalous behaviour of transport properties in a supercooled water-glycerol mixture

Glycerol acts as a natural cryoprotectant by depressing the temperature of ice nucleation and slowing down the dynamics of water mixtures. In this work we characterize dynamics -- diffusion, viscosity, and hydrogen-bond dynamics -- as well as density anomaly and structure of water mixtures with 1\% to 50\% w/w glycerol at low temperatures via molecular dynamics simulations using all-atom and coarse-grained models. Simulations reveal distinct violations of the Stokes-Einsten relation in the low temperature regime for water and glycerol. Deviations are positive for water at all concentrations, and positive for glycerol in very dilute solutions but turning negative in concentrated ones. The all-atom and coarse-grained models reveal an unexpected crossover in the dynamics of the 1% and 10 % w/w glycerol at the lowest simulated temperatures. This crossover manifests in the diffusion coefficients of water and glycerol, as well as in the viscosity and lifetime of hydrogen-bonds in water. We interpret that the crossover originates on the opposing dependence with glycerol concentration of the two factors controlling the solution's slow-down: the increase in tetrahedrally coordinated water and the dynamics and clustering of the glycerol molecules. We anticipate that this dynamic crossover will also occur for solution of water with other polyols.

==> visco_analysis_nuevo.dat <==
--------------------------------------------------------------------------------------------------------------------------
                                1 %
--------------------------------------------------------------------------------------------------------------------------
T/K	Visco	ERROR(+/-)
..........................................................................................................................
210	 2136.16 82.7993
220 	137.306 6.54455
230 	26.7843 8.38027
240 	8.9486 0.590999
250 	5.26307 0.809747
260 	2.6937 0.282954
270 	2.04902 0.0440379
280	 1.32473 0.0513423
290	 1.0599 0.0410772
298 	0.86218 0.0276472









--------------------------------------------------------------------------------------------------------------------------
                                10 % 
------------------------------------------------------------------------------------------------------------------------
------------------------------------------------------------------------------------------------------------------------
Xg      T(K)    integration_ACF Volum   kb*T    simulation(ns)&GPU      VISCOSITY       ERROR (+/-)     D-wat (cm2/s)
------------------------------------------------------------------------------------------------------------------------
0.1	210	1.88984E6	(5.260221958E-9)^3	2.8994e-21	948.70			
0.1	210	1.25579E6	(5.260221958E-9)^3	2.8994e-21	630.41
0.1	210	1.94277E6	(5.260221958E-9)^3	2.8994e-21	975.27	
0.1	AVER	1.6961E6	(5.260221958E-9)^3 	2.8994e-21	851.44		151.63 (with confidence interval)


--------------------------------------------------------------------------------------------------------------------------
                                30 % 
------------------------------------------------------------------------------------------------------------------------
Xg	T(K)	integration_ACF	Volum	kb*T	simulation(ns)&GPU	VISCOSITY	ERROR (+/-)	D-wat (cm2/s)
------------------------------------------------------------------------------------------------------------------------
0.3	298	18404.6		(4.51064E-9)^3	4.1143e-21	650 kiko GPU CUDA	4.105		0.7510	1e-5
0.3	270	43041.6		(4.49435E-9)^3	3.7278e-21	617 kiko GPU CUDA	10.482		0.2829	1e-5
0.3	260	72407.4		(4.49424E-9)^3	3.5897e-21	650 kiko GPU CUDA	18.310		0.1765	1e-5
0.3	250	125730		(4.48390E-9)^3	3.4516e-21	650 kiko GPU CUDA	32.839		0.0993	1e-5
0.3	240	231838		(4.47872E-9)^3	3.3136e-21	650 kiko GPU CUDA	62.856		0.0514	1e-5
0.3	230	554196		(4.47585E-9)^3	3.1755e-21	650 kiko GPU CUDA	156.49		0.0228	1e-5
0.3	220	1.73578E6	(4.47080E-9)^3	3.0374e-21	950 kiko GPU CUDA	510.68		0.009061 1e-5
0.3	210	4.91915E6	(4.47641E-9)^3	2.8994e-21	700 kiko GPU CUDA	1521.8		0.002684 1e-5 
:::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::::

-------------------------------------------------------------------------------------------------------------------------
ERROR BAR FOR T=210 Xg = 0.3 ===> (+/-) 848.96
-------------------------------------------------------------------------------------------------------------------------
0.3     210	3.71216E6	1148.4
0.3	210	4.38716E6	1357.3
0.3	210	7.8835E6	2439
Average	210	4.91915E6	1521.8	ERROR (+/-) conf. interval = 848.96

-------------------------------------------------------------------------------------------------------------------------
ERROR BAR FOR 220 Xg = 0.3
-------------------------------------------------------------------------------------------------------------------------
0.3	220	1.16133E6	(4.47080E-9)^3	3.0374e-21	341.67
0.3	220	1.28599E6					378.35
0.3	220	1.9662E6					578.46
0.3	220	1.4712E6 (AVERAGE)				432.83		ERROR (+/-) conf. interval = 100.63
..........................................................................................................................
0.3	230	550262		(4.47585E-9)^3		3.1755e-21	155.38
0.3	230	735847		(4.47585E-9)^3		3.1755e-21	207.78
0.3	230	458209		(4.47585E-9)^3		3.1755e-21	129.38
0.3	230	5.8144E5 (Average)						ERROR (+/-) conf.interval = 31.532	
.....................................................................................................................
0.3	240	234268		(4.47872E-9)^3		3.3136e-21	63.515
0.3     240	206365		(4.47872E-9)^3		3.3136e-21	55.950
0.3     240	220972		(4.47872E-9)^3		3.3136e-21	59.910
AVERAG  240	220535		(4.47872E-9)^3		3.3136e-21	59.792
ERROR (+/-) conf.interval = 2.9281
.....................................................................................................................

ERROR FOR T = 270 K (+/-) 0.3461






--------------------------------------------------------------------------------------------------------------------------
				50 % DO NOT INCLUDE
------------------------------------------------------------------------------------------------------------------------
0.5	298	232870		(3.71956e-9)^3	4.1143e-21	600     kiko GPU CUDA	2.9127	2.511372e-02	0.1771 1e-5
0.5	270	1.182615E6	(3.71017e-9)^3	3.7278e-21	600     kiko GPU CUDA	16.202	5.5750e-04	0.0433 1e-5
0.5	260	4.12903E6	(3.7045e-09)^3	3.5897e-21	600	kiko GPU CUDA	57.092	1.4144e-03	0.0218 1e-5
0.5	250	4.351439E6	(3.70868e-9)^3	3.4516e-21	600	kiko GPU CUDA 	64.309	2.6931e-03	0.0109 1e-5
0.5	240	4.55264E6	(3.70107E-9)^3	3.3136e-21	600	kiko GPU CUDA	69.654			0.005043 1e-5
0.5	230	2.027710E7	(3.68933E-9)^3	3.1755e-21	600	kiko GPU CUDA	320.65	6.8896e-03	0.002458 1e-5
0.5	220	1.78433E7	(3.6892e-09)^3	3.0374e-21	800	kiko GPU CUDA	294.97			0.0009986 1e-5
0.5     210     6.23076E7      (3.68351E-9)^3  2.8994e-21      700     kiko GPU CUDA   1074.0  0.023		0.0004849 1e-5

